Data-Constrained Solar Modeling with GX Simulator

To facilitate the study of solar active regions and flaring loops, we have created a modeling framework, the freely distributed GX Simulator IDL package, that combines 3D magnetic and plasma structures with thermal and non-thermal models of the chromosphere, transition region, and corona. The package has integrated tools to visualize the model data cubes, compute multi-wavelength emission maps from them, and quantitatively compare the resulting maps with observations. Its object-based modular architecture, which runs on Windows, Mac, and Unix/Linux platforms, offers capabilities that include the ability to either import 3D density and temperature distribution models, or to assign numerically defined coronal or chromospheric temperatures and densities, or their distributions to each individual voxel. The application integrates FORTRAN and C++ libraries for fast calculation of radio emission (free-free, gyroresonance, and gyrosynchrotron emission) along with soft and hard X-ray and EUV codes developed in IDL. To facilitate the creation of models, we have developed a fully automatic model production pipeline that downloads the required SDO/HMI vector magnetic field data and (optionally) the contextual SDO/AIA images, performs potential or nonlinear force free field extrapolations, populates the magnetic field skeleton with parameterized heated plasma coronal models that assume either steady-state or impulsive plasma heating, and generates non-LTE density and temperature distribution models of the chromosphere that are constrained by photospheric measurements. The standardized models produced by this pipeline may be further customized through a set of interactive tools provided by the graphical user interface. Here we describe the GX Simulator framework and its applications.

==> chmp_cmd.bat <==
IDL> chmp
% CHMP_SELF: CHMP has been initialized!
% IDL-> chmp, nthreads; to set,increase, or decrease 
              the number of ashyncronious threads to be used
% IDL-> chmp, /alist; to print the current a-parameter list
% IDL-> chmp, /blist; to print the current b-parameter list
% IDL-> chmp, /levels; to print the current ROI levels list
% IDL-> chmp, /fov; to print the current FOV settings
% IDL-> chmp, /res; to print the current map resolution settings
% IDL-> chmp, /refdatapath; 
              to print the current reference data path
% IDL-> chmp, /gxmpath; to print the current GX model data path
% IDL-> chmp, /bridges; to print the current status 
              of the parallel execution threads
% IDL-> chmp, /status; to report the status 
              of the application, including all of the above
% IDL-> chmp, /start; to start processing the task queue
% IDL-> chmp, /flush; to flush the pending task queue
% IDL-> chmp, /abort; to abort all active tasks 
              and flush the pending task queue
% IDL-> chmp, /quiet; to turn off 
              run-time execution progress messages
% IDL-> chmp, /loud; to turn on run-time 
              execution progress messages
% IDL-> chmp, /exit; to abort all active tasks, 
              flush the pending task queue, 
              and exit the application
% CHMP_HELP: % Any logical combination of the arguments 
             and keywords listed above should result 
             in a valid single-line calling sequence
